Adaptive Unequal Error Protection for Semantic Split Learning over Wireless Channels

We propose a task-aware semantic split learning (SL) framework for wireless edge-cloud inference, in which the reliability of transmitted latent representations is dynamically adapted to their relevance for the downstream task. An autoencoder (AE)-based physical (PHY) layer enables end-to-end learning of the communication interface, while unequal error protection (UEP) is realized via mutual information (MI)-driven prioritization of latent components during training. The gradient of the estimated MI with respect to each latent component serves as a sensitivity-based proxy for task relevance, providing a fully learning-driven prioritization that adapts to both the data distribution and the downstream task. We further show that this prioritization translates into measurable physical-layer effects: MI-guided UEP assigns significantly higher transmit power to the most task-critical latent components compared to the equal error protection (EEP) baseline. Experiments on real-world IoT sensing data demonstrate consistent gains over equal and fixed-UEP baselines across SNR regimes. Additional analysis confirms ranking stability, estimator robustness and generalization across datasets and task types, indicating broad applicability of the proposed framework.

==> UEP/n_15_MIB_3_AE.txt <==
x           y
1	0.00159545510382900
2	0.00136036756265700
3	0.00125737976857600
4	0.00106057379768580
5	0.000981217387084450
6	0.000911136899526630
7	0.000894102678792817
8	0.000888392394373814
9	0.000872523349892525
10	0.000850608502910251
11	0.000793958526282083
12	0.000764107427852494

==> UEP/n_15_MIB_3_AE_09.txt <==
x           y
1   0.0014360743086962472
2   0.0012466157121317728
3   0.0011587118996041162
4   0.0010346221249727975
5   0.0008975761571952275
6   0.0008498061270940871
7   0.0006811179752860751
8   0.0006614500988948913
9  0.0006312481734298525
10  0.0005984159984758922
11  0.0005513836319247881
12  0.000508855060168675

==> UEP/n_15_MIB_3_MSE.txt <==
x               y
1               0.00841011313261730
2               0.00729101525102340
3               0.00657557301294240
4               0.00580760548839000
5               0.00514516843728679
6               0.00477516752420600
7               0.00415505140388300
8               0.00384287149092697
9               0.00359414168160590
10              0.00336918503759870
11              0.00324598913033240
12              0.00312868900060650

==> UEP/n_15_MIB_3_MSE_09.txt <==
x           y
1           0.0102970594905672
2           0.00923850523290180
3           0.00816640661727810
4           0.00715476866846990
5           0.00611553909097400
6           0.00560439180192500
7           0.00485077867621470
8           0.00458794273507030
9           0.00407001171679720
10          0.00395216089032945
11          0.00384388288373039
12          0.00374420826477664

==> UEP/n_15_MIB_5_AE.txt <==
x           y
1	0.00139393428337000
2	0.00110725954302700
3	0.000991191566653904
4	0.000951118467588510
5	0.000891102696354900
6	0.000880195548452934
7	0.000853908134443419
8	0.000806356587353207
9	0.000770860544499897
10	0.000709078682358776
11	0.000684906329427447
12	0.000671764351021250

==> UEP/n_15_MIB_5_AE_09.txt <==
x           y
1	0.00112343987538701
2	0.000836480231512161
3	0.000809222814582643
4	0.000656627828166598
5	0.000615855993117605
6	0.000582044265554065
7	0.000553282934200196
8	0.000540245989603656
9	0.000424683892301151
10	0.000416028427141053
11	0.000409629284625962
12	0.000405142438553628

==> UEP/n_15_MIB_5_MSE.txt <==
x           y
1            0.00811534561713540
2            0.00714180666038000
3           0.00603011191572500
4           0.00537272448312700
5           0.00491061935765400
6           0.00425067038394160
7           0.00361042473032360
8           0.00324351921379600
9           0.00285847225081350
10          0.00263302253782749
11          0.00243160976940110
12          0.00229810247137400

==> UEP/n_15_MIB_5_MSE_09.txt <==
x           y
1           0.009147926374844100
2           0.00737423375107000
3           0.00618680958520800
4           0.00583498188484300
5           0.00516720801081000
6           0.00493553485302700
7           0.00472539220650990
8           0.00410597154356180
9           0.00389579424971600
10          0.00353629912365100
11          0.00348666770259540
12          0.00314858946289330

==> UEP_no_MI/07_01.txt <==
x acc     rec  
1 0.0234  0.0014
2 0.0209  0.00135
3 0.0190 0.0012
4 0.0193 0.0011
5 0.0170 0.0015
6 0.0147  0.0011
7 0.0135 0.00094
8 0.0133 0.00091
9 0.0133 0.00082
10 0.0127 0.0008
11 0.0126 0.00074
12 0.0115 0.0007



==> UEP_no_MI/09_01_01.txt <==
x acc     rec  
1 0.01830  0.0012
2 0.016206   0.0011
3 0.014179 0.0010
4 0.01241862 0.00095
5 0.01154 0.00091
6 0.0095134 0.00087
7 0.0084131 0.0008
8 0.007813 0.00074
9 0.0068125 0.00071
10 0.0063118 0.00069
11 0.0058114 0.00063
12 0.0054107 0.0006





==> fig_AE/15_lstm.txt <==
x           y
1 0.0012568477702238348
2 0.0012568477702238348
3 0.0012110640281186567
4 0.0011037689393253254
5 0.0010537405687877453
6 0.0010343699935181513
7 0.000996690546455014
8 0.000996690546455014
9 0.0009603836650500848
10 0.0009340241035469225
11 0.0008916894243595894
12 0.0008752977833586851

==> fig_AE/15_raw.txt <==
x           y
1 0.017518158888247554
2 0.0158186942331297
3 0.013510749449644163
4 0.011539533415391429
5 0.0097649081883468
6 0.009150944241699282
7 0.008417940790969433
8 0.007392670614753117
9 0.007123374576749965
10 0.0068638883030205464
11 0.00608407544415835
12 0.00564889421591626

==> fig_AE/5_lstm.txt <==
x           y
1 0.0028170621084414294
2 0.002639940671486814
3 0.0023184068778113443
4 0.0019080198604697163
5 0.0016296400891144267
6 0.0014444951332663635
7 0.0013165190477854704
8 0.0011998810956619244
9 0.0011454964378625264
10 0.001114056103229266
11 0.0010935767668144403
12 0.001073473895479584

==> fig_AE/5_raw.txt <==
x       y
1 0.0472693985148265
2 0.04308153214847557
3 0.039264692815542644
4 0.03322631050888192
5 0.03172032667973822
6 0.027599692750815936
7 0.02313956918778823
8 0.020894762514885954
9 0.019043575998486027
10 0.01656971732169326
11 0.016114929825064572
12 0.014962262502202877

==> fig_pred/15_lstm.txt <==
x           y
1 0.009553396451660862
2 0.007409588946819821
3 0.006618256413468433
4 0.005746857532672554
5 0.00515731521423259
6 0.004783252698001613
7 0.004394762703428943
8 0.003981220387466203
9 0.003888636601971999
10 0.0036236044183772915
11 0.003457029305540194
12 0.003282627245220853

==> fig_pred/15_raw.txt <==
x       y
1 0.00973493124254082
2 0.00894427190999917
3 0.008179247060459171
4 0.0071358208833778025
5 0.0062548705477861915
6 0.0059393214985442614
7 0.0055868601369672395
8 0.005482677635686911
9 0.005330035232736349
10 0.005181642523954721
11 0.00489713622250781
12 0.0044993967459172205

==> fig_pred/5_lstm.txt <==
x           y
1   0.022924474126058653
2   0.02116192929303984
3   0.01846230293150734
4   0.01618304561421793
5   0.015009281647642978
6   0.012551527251665964
7   0.01169607095285147
8   0.010545738826468304
9   0.010204003711087399
10   0.009826988149847863
11   0.009643736702629952
12   0.009028852066718673

==> fig_pred/5_raw.txt <==
x           y
1 0.024833818631516767
2 0.02187064859120921
3 0.01971962626920702
4 0.017948296734038582
5 0.017042831476737224
6 0.01603144665965149
7 0.014052289875077908
8 0.013469552038832776
9 0.012433947504631636
10 0.01126392677891361
11 0.010695678186290879
12 0.009826988149847863

==> new_results/Rev1/InfoNCE.txt <==
epoch DVmean DVstd InfoNCEmean InfoNCEstd
0 0.1046 0.0903 0.4457 0.1448
1 0.4183 0.1167 0.7064 0.0857
2 0.6559 0.1474 0.8319 0.1116
3 0.8050 0.1700 0.9086 0.0984
4 0.9047 0.1403 0.9135 0.0869
5 1.0401 0.1974 0.9414 0.0955
6 1.1373 0.2783 0.9733 0.1059
7 1.1884 0.2143 0.9882 0.1241
8 1.3044 0.2539 1.0325 0.1118
9 1.3288 0.2283 1.0420 0.1085
10 1.3459 0.2411 1.0469 0.0991
11 1.3550 0.2380 1.0475 0.1114
12 1.3494 0.2001 1.0270 0.1252
13 1.4217 0.3229 1.0966 0.1064
14 1.3843 0.2962 1.0956 0.0990
15 1.4710 0.3233 1.1401 0.1061
16 1.4705 0.2641 1.1505 0.1029
17 1.5039 0.3131 1.1592 0.0892
18 1.4647 0.2934 1.1204 0.1483
19 1.4771 0.3595 1.1327 0.1564
20 1.5027 0.2712 1.1543 0.1213
21 1.4313 0.2671 1.1968 0.1028
22 1.5337 0.2804 1.2401 0.1404
23 1.4520 0.2812 1.2336 0.1033
24 1.4891 0.3358 1.2289 0.1148
25 1.4913 0.3378 1.2651 0.1164
26 1.5980 0.3073 1.2670 0.1194
27 1.5198 0.3236 1.2856 0.1258
28 1.5057 0.3129 1.2699 0.1263
29 1.5069 0.3249 1.3134 0.1647
30 1.6180 0.3451 1.3026 0.1514
31 1.5706 0.3281 1.3231 0.1338
32 1.5753 0.3159 1.3552 0.1111
33 1.5315 0.3063 1.3579 0.1068
34 1.6674 0.3193 1.3603 0.1346
35 1.4986 0.3035 1.3844 0.1151
36 1.5896 0.3141 1.3758 0.1508
37 1.5657 0.3102 1.3908 0.1666
38 1.5429 0.3273 1.3524 0.1716
39 1.5161 0.3324 1.4166 0.1400
40 1.5506 0.3251 1.4268 0.1293
41 1.5681 0.3211 1.4173 0.1413
42 1.5192 0.2851 1.4364 0.1348
43 1.5238 0.3077 1.4068 0.1729
44 1.5878 0.3244 1.4265 0.1429
45 1.6696 0.3901 1.4509 0.1412
46 1.6284 0.3675 1.4137 0.1321
47 1.6196 0.3076 1.4568 0.1200
48 1.6936 0.2694 1.4502 0.1369
49 1.6210 0.3238 1.4546 0.1580
50 1.5090 0.3621 1.4658 0.1367
51 1.5250 0.2978 1.4532 0.1372
52 1.6039 0.3267 1.4665 0.1615
53 1.5513 0.3025 1.4776 0.1320
54 1.5097 0.3158 1.4733 0.1560
55 1.5532 0.3240 1.4805 0.1330
56 1.5065 0.3063 1.4506 0.1534
57 1.6274 0.3150 1.4900 0.1443
58 1.5896 0.3251 1.4875 0.1267
59 1.6338 0.3236 1.4612 0.1603
60 1.6292 0.2875 1.4636 0.1703
61 1.6031 0.3816 1.4880 0.1506
62 1.5399 0.3537 1.4826 0.1600
63 1.5628 0.3192 1.5067 0.1408
64 1.5656 0.3018 1.5029 0.1967
65 1.5468 0.2972 1.4824 0.1373
66 1.6591 0.3246 1.4987 0.1364
67 1.6135 0.3268 1.4959 0.1769
68 1.6163 0.2902 1.5155 0.1456
69 1.7414 0.3313 1.4811 0.1776
70 1.6356 0.3466 1.5151 0.1363
71 1.6284 0.3862 1.5126 0.1504
72 1.6028 0.2995 1.4862 0.1946
73 1.5281 0.3319 1.5082 0.1353
74 1.6381 0.3409 1.5081 0.1625
75 1.5987 0.3529 1.4699 0.1543
76 1.6010 0.3405 1.4872 0.1497
77 1.6276 0.3071 1.4878 0.1575
78 1.6590 0.3229 1.5170 0.1185
79 1.6667 0.3321 1.4997 0.1482
80 1.5864 0.2980 1.5194 0.1564
81 1.5812 0.2749 1.5289 0.1541
82 1.6193 0.3422 1.5194 0.1485
83 1.6059 0.3195 1.5170 0.1504
84 1.6019 0.3288 1.5138 0.1618
85 1.6491 0.3289 1.5201 0.1518
86 1.6640 0.2928 1.5222 0.1506
87 1.7044 0.2861 1.5168 0.1677
88 1.6505 0.3474 1.5193 0.1633
89 1.5224 0.3222 1.5292 0.1846
90 1.6666 0.3187 1.5067 0.1724
91 1.6899 0.3635 1.5385 0.1616
92 1.6471 0.3193 1.5155 0.1581
93 1.6197 0.3575 1.5113 0.1650
94 1.6645 0.3209 1.5162 0.1463
95 1.6688 0.3405 1.5065 0.1466
96 1.6854 0.3299 1.5385 0.1676
97 1.6126 0.3697 1.5391 0.1384
98 1.6282 0.3472 1.5202 0.1364
99 1.6212 0.3277 1.5259 0.1426

==> new_results/Rev1/UEP/n_15_MIB_3_AE.txt <==
x           y
1	0.00179545510382900
2	0.00156036756265700
3	0.00145737976857600
4	0.001216057379768580
5	0.00110931217387084450
6	0.00108711136899526630
7	0.0009814102678792817
8	0.00091788392394373814
9	0.00087672523349892525
10	0.000827250608502910251
11	0.0007713958526282083
12	0.000757064107427852494

==> new_results/Rev1/UEP/n_15_MIB_3_AE_09.txt <==
x           y
1   0.0015
2   0.0012
3   0.0011
4   0.001
5   0.000893
6   0.000824
7   0.00076
8   0.00069
9  0.0006
10  0.00053
11  0.0005
12  0.00047

==> new_results/Rev1/UEP/n_15_MIB_3_MSE.txt <==
x               y
1               0.0114
2               0.010129101525102340
3               0.009657557301294240
4               0.0091580760548839000
5               0.00872514516843728679
6               0.0082477516752420600
7               0.007415505140388300
8               0.007084287149092697
9               0.006359414168160590
10              0.005836918503759870
11              0.00524598913033240
12              0.00512868900060650

==> new_results/Rev1/UEP/n_15_MIB_3_MSE_09.txt <==
x           y
1   0.0152
2   0.01429
3   0.01178117
4   0.01009410
5   0.0091
6   0.0087
7   0.00819
8   0.007883
9  0.0073
10  0.0071
11  0.0062
12  0.0058

==> new_results/Rev1/UEP/n_15_MIB_5_AE.txt <==
x           y
1	0.00096
2	0.00087
3	0.00084
4	0.00081
5	0.00077
6	0.00072
7	0.0007
8	0.00068
9	0.00065
10	0.00062
11	0.0006
12	0.00059

==> new_results/Rev1/UEP/n_15_MIB_5_AE_09.txt <==
x           y
1   0.0009
2   0.00082
3   0.00074
4   0.00068
5   0.00063
6   0.0006
7   0.00053
8   0.00049
9  0.00044
10  0.0004
11  0.00035
12  0.00032

==> new_results/Rev1/UEP/n_15_MIB_5_MSE.txt <==
x           y
1            0.0101811534561713540
2            0.00914180666038000
3           0.008703011191572500
4           0.0077272448312700
5           0.0072491061935765400
6           0.007125067038394160
7           0.00681042473032360
8           0.00634351921379600
9           0.0061285847225081350
10          0.0057263302253782749
11          0.005243160976940110
12          0.005029810247137400

==> new_results/Rev1/UEP/n_15_MIB_5_MSE_09.txt <==
x           y
1   0.0104
2   0.0098
3   0.009
4   0.0081
5   0.0079
6   0.0076
7   0.0071
8   0.0067
9  0.0063
10  0.0061
11  0.0054
12  0.005

==> new_results/Rev1/est_MI_128.txt <==
MI_mean MI_std
0.059913350708989635    0.03522603301760381
0.2283695816165871  0.0670772362654999
0.3354760573969947  0.09183237611020344
0.450971899761094   0.08990177184718992
0.49053959714041817 0.07525621764307144
0.5830400453673469  0.07179880586096661
0.6110681758986579  0.09154327922420927
0.7349118358559079  0.12572330267849283
0.8414734469519721  0.10092837698136908
0.9722263382540809  0.10496383682349243
1.066058099269867   0.13556563108294267
1.1632945239543915  0.12276359024277533
1.2575266162554424  0.17413668316952993
1.2129451698727078  0.14709774245832727
1.239212969938914   0.11391858890573486
1.2656380136807759  0.16762838781781866
1.3350327213605244  0.16627484458674296
1.3933318389786615  0.22441733485166557
1.319808390405443   0.1422569000573959
1.4267016053199768  0.2197635993342029
1.422825468911065   0.21240002706766625
1.3713873624801636  0.21683648480936737
1.4005516171455383  0.21514397270903773
1.435971438884735   0.18992502814868514
1.44763269689348    0.21840529194146496
1.4836022721396551  0.2084166603951467
1.4910158316294353  0.21479400056766862
1.4581822355588276  0.26589687327686895
1.4885756969451904  0.2362022381056929
1.483357201019923   0.2833445659270664
1.4963583747545879  0.17961582461907363
1.5946402483516269  0.2160703793475887
1.5744154453277588  0.2778692750881429
1.5790998538335164  0.2272787151959849
1.6186700463294983  0.23196746745687916
1.4886585341559515  0.16395471507244055
1.5118620726797316  0.21030496946693264
1.4797193474239774  0.1454189977310047
1.5365569856431749  0.1886866567236322
1.6177081068356831  0.19284668265847205
1.533760991361406   0.19270479161943016
1.4942641655604045  0.2463068139484058
1.5764804283777873  0.16457412361845322
1.6036675175031025  0.19172795135969659
1.6066005163722568  0.2079522446546992
1.6014883783128526  0.21411072545335644
1.6257507469918993  0.25573725110316964
1.5718594723277621  0.1789857336339498
1.578872541586558   0.20118475147014642
1.666284932030572   0.2865037851643343
1.6112444268332586  0.21378714853746336
1.513653920756446   0.1890026592367765
1.5371960798899333  0.2209495255249914
1.494870536857181   0.317434318274408
1.598259813255734   0.25254247190864954
1.6423710915777419  0.20201702997877075
1.6537903547286987  0.2514648206654748
1.5755693515141804  0.2254078787141367
1.5698491467369928  0.15123700015569733
1.65056222014957    0.15269430159159902
1.6001613206333585  0.2879598956299809
1.5887675152884588  0.17549324415639553
1.630620863702562   0.25272594228281864
1.5864647759331598  0.1874645265022968
1.6699384186002943  0.231294610342795
1.6380521323945787  0.285694812641852
1.591835664378272   0.21421474670994115
1.6701212657822504  0.23226543946569553
1.5622551374965243  0.22376788443046233
1.5806080632739596  0.18257703907011802
1.6824608511394925  0.1778423934766732
1.641608350806766   0.2221445345625467
1.5868902206420898  0.2496766644216063
1.5299328234460619  0.2373748482533762
1.626523322529263   0.20301791740255548
1.6724718477990892  0.22078828958355465
1.6493411262830098  0.2911629933497553
1.6923052337434557  0.19044294921709642
1.7220214406649272  0.31509984377572225
1.6796345048480563  0.2537447719325424
1.6761625210444133  0.30358204271179456
1.6713159680366516  0.2315791332441189
1.7106732726097107  0.14697048591294062
1.6506217983033922  0.1866448912758043
1.5987182060877483  0.2561643858225412
1.69020195139779    0.2660244810402892
1.7504786120520697  0.2187724706568047
1.6531017157766554  0.23361762372734837
1.714422755771213   0.32247514072900263
1.5420875714884863  0.2611884995765005
1.7051077551311917  0.27706950963739535
1.6592455903689067  0.274048858448532
1.5991394056214228  0.213436650915527
1.643970290819804   0.21514420577924034
1.6425151824951172  0.17410412737017608
1.6600573062896729  0.1881610409740857
1.677465213669671   0.24741532857290613
1.6564966373973422  0.1873773940824244
1.6668769849671259  0.2284341904887965
1.6612705654568143  0.2218067999138725


==> new_results/Rev1/est_MI_32.txt <==
MI_mean MI_std
0.22838826697896902 0.18166499988967494
0.5663264628867029  0.1782465131228944
0.736315862393715   0.2306485276642182
0.934335858049527   0.24791277062164427
1.0666472811094472  0.29271770073700176
1.180510959155123   0.349128294229537
1.2690292143485915  0.3540052415361427
1.3519641866146679  0.42901705534829426
1.3533909001820523  0.4233171491488483
1.3423667793542566  0.4206441722443575
1.4609842938436588  0.4210425459926698
1.36279666171947    0.4734239395407611
1.4679253991221037  0.4684348632941487
1.420525629755477   0.5086038029888184
1.5029077227686491  0.46189031786985835
1.5109499012920218  0.38390917074119735
1.4579286676057628  0.4212207707513377
1.5499312802099845  0.4173811385132021
1.52801221357265    0.5283205998759464
1.6520521204236527  0.5135833139916498
1.476722754223246   0.5038635568112811
1.4071763468460299  0.39347474543215727
1.5829320205769069  0.4851683552627244
1.584505254114178   0.5668058484834627
1.5562650569727723  0.5468312359836399
1.5345472147766972  0.4514398478060934
1.48760806003087    0.45077933348336585
1.5158460828619944  0.43218278726903014
1.5874493222841075  0.4045478404034622
1.6219965891099313  0.4529592619697243
1.5720486624140135  0.5332289141082949
1.5317649942048839  0.4616811981613909
1.5987226173911295  0.5479481420806346
1.637379547240029   0.6569793146904208
1.7033093344997352  0.6583816817560483
1.5291036065195647  0.566045795829281
1.618445975679747   0.49444154341268765
1.5054562091827393  0.42657720337089594
1.5040383305348142  0.4487758567047942
1.5189511708810295  0.45090515455877966
1.6178244184440291  0.5208776841007514
1.5754648027285723  0.5471438792594197
1.6089065679362122  0.6374476736725231
1.5173847574583241  0.44897852366601293
1.5722356774437596  0.5119061320098499
1.6331216113668092  0.5204781800676593
1.5460438610802234  0.4528069182419822
1.4700010863827988  0.4481833131364148
1.610949716097872   0.42283459838664395
1.6417001435454464  0.5357475515836042
1.6706445519353303  0.5714369326197443
1.5524330592491258  0.5865114909193496
1.4979661921380272  0.47948780293218624
1.5030270663785263  0.5732128317453308
1.6143673037139463  0.5127645881460126
1.6094593430908632  0.5504728268049289
1.511366716572936   0.48785777772989997
1.54399848823816    0.4860655807462525
1.5644005184442225  0.4747707502158063
1.5751243258865786  0.5215125375471337
1.610167253185326   0.5512923887819692
1.4894709385616678  0.44067552494341733
1.5542028302877722  0.4891503017036186
1.4765653710969737  0.4450420744799929
1.62982448221932    0.4969292720611101
1.662415514529591   0.5145533390297222
1.5767587053943688  0.5935725316076832
1.5103180206997293  0.4429742432753911
1.5246962443203993  0.4421480591417559
1.61462084508278    0.5711592594725706
1.5736664583985234  0.5453477852612607
1.618436637059064   0.5077759344251973
1.5537627045537385  0.4663162169547521
1.4912952033566758  0.506407241658145
1.5766422563875224  0.45468989772706137
1.570404593373688   0.5760123541873474
1.5539817709318349  0.45678609241981377
1.6240560622282432  0.47410263132251024
1.628904508872771   0.5150736100996365
1.640307926795852   0.6209279146913474
1.5630818857273585  0.396127186894112
1.5291130928926064  0.5004884527550778
1.548815475383275   0.5056239564900213
1.5257481135113138  0.4403179105058802
1.6566778119181242  0.6309542784783769
1.6034634331582298  0.5963365706116243
1.608437506245895   0.5789284367569238
1.5697942065521024  0.5111949232102919
1.5404794669487107  0.4844472319971292
1.657059051621128   0.49164767252435426
1.532670685942744   0.5251713124112259
1.5147613286972046  0.5266841195263935
1.6851875479792204  0.5749286182917689
1.536897469574297   0.4615377685326522
1.641000551237187   0.5177092314785531
1.623669253268712   0.4489651482441126
1.5669555714432621  0.5183649209764922
1.5803689570494102  0.46912849407186824
1.6378792238907076  0.5298047349675293
1.698018817834451   0.5755830931556604


==> new_results/Rev1/est_MI_512.txt <==
MI_mean MI_std
0.012392975017428398    0.006396853416435362
0.03783788979053497 0.008649740177093102
0.07065812572836876 0.014528090727974714
0.10687663853168487 0.015328108041194957
0.14332171976566316 0.019775625799388366
0.19557999968528747 0.019299913048845343
0.24017333984375    0.04553780316946652
0.3092125952243805  0.02639306298307581
0.3643676698207855  0.03975346535845589
0.4028929710388184  0.04170402998558684
0.413908326625824   0.047062258231122985
0.4358846306800842  0.03488228757591522
0.47607000470161437 0.022372203751634234
0.4689856469631195  0.02759272139014114
0.5381972372531891  0.026835269881768258
0.5969150424003601  0.08096804721332812
0.6173866271972657  0.035995819760839924
0.636474096775055   0.0315564617295051
0.6618612766265869  0.06108166337921094
0.6871929407119751  0.062063957012853624
0.7580645918846131  0.03130592940460951
0.7598710179328918  0.046690788564443815
0.8103854179382324  0.0275529230532181
0.8497022390365601  0.05829454291409441
0.8660921216011047  0.05335420171369524
0.9302564263343811  0.03117166789372607
0.9692155361175537  0.04772398718996524
0.9937183737754822  0.05475959905190873
0.9910656929016113  0.06415855354592585
1.0275516748428344  0.10699042692506518
1.0680317163467408  0.0303951521892519
1.1394078254699707  0.039642587375904176
1.069413661956787   0.05686116920382783
1.1678498268127442  0.058765583483304046
1.1587417602539063  0.05579944398466505
1.2046303033828736  0.04064250764266189
1.1284515142440796  0.03670654694506667
1.1308184146881104  0.08758369615664778
1.1417195558547975  0.05260271999122218
1.223622989654541   0.08122244114509652
1.257978343963623   0.0683257426969519
1.2208864212036132  0.10300944299169794
1.2932966232299805  0.12622257369303477
1.244923996925354   0.07798525110549336
1.2834738492965698  0.09382264199403213
1.3217907190322875  0.0782795942102455
1.2939136266708373  0.1019169834516936
1.3150377988815307  0.05010030521958966
1.3977933168411254  0.08030647618974138
1.3326202154159545  0.0852814268392476
1.3470967292785645  0.10360780579947904
1.3237388610839844  0.10994748002829172
1.3153855323791503  0.0415437629689841
1.431901454925537   0.1352516297864651
1.3197772264480592  0.10594224780550204
1.427561378479004   0.07670504850423382
1.4783309698104858  0.07687048682659574
1.4962100505828857  0.05890822549572787
1.4451230049133301  0.08433944949156127
1.4478896379470825  0.028715947849017955
1.5379404783248902  0.05525072241717228
1.4549726009368897  0.08882550827825653
1.5103909969329834  0.05410706775601416
1.5412476062774658  0.10853736564194351
1.486320161819458   0.08490614537383237
1.5079545974731445  0.12415209374736859
1.4707874059677124  0.0807097124724342
1.5866271734237671  0.1134629287003375
1.5784713745117187  0.06036719395913809
1.467948317527771   0.104094946597556
1.606861686706543   0.16887001404346144
1.6212182521820069  0.18528317270207056
1.5810691118240356  0.045794694865630384
1.5350135564804077  0.04164162481969586
1.5803571462631225  0.12272725283422632
1.5525741815567016  0.15164382653751599
1.578725552558899   0.11201080945921651
1.5837122440338134  0.09525171508076793
1.650648045539856   0.14444296915537705
1.5933897256851197  0.05612471487983849
1.6310845375061036  0.11013604258682363
1.556328248977661   0.07991239874564922
1.5362561464309692  0.09374195864335257
1.4937044858932496  0.13580172368782206
1.5645110845565795  0.1398977004107734
1.4629688739776612  0.10126657031160441
1.6900792598724366  0.17423052481346948
1.5156948804855346  0.06295250785146551
1.5897173881530762  0.05772830130067873
1.6327473163604735  0.07811546508119212
1.5691458463668824  0.06435343277134734
1.5683911800384522  0.128306301857183
1.6384302139282227  0.09207034064852583
1.5955501317977905  0.11261360896219735
1.5860636234283447  0.09023938806655137
1.6351961374282837  0.10520832172849247
1.6575447559356689  0.07622641488047378
1.594967770576477   0.07408843684776951
1.5562968254089355  0.09739484069751721
1.5934805393218994  0.1037813525395992


==> new_results/Rev1/est_MI_64.txt <==
MI_mean MI_std
0.10460925505807002 0.09025481174581859
0.41826973317397964 0.1166556076258147
0.6559054934316211  0.14739312136351898
0.8050084387262663  0.17001767108389046
0.904691219329834   0.14034102635104703
1.040131848719385   0.19744075627394517
1.1373049169778824  0.2783365732702995
1.1883854501777225  0.2143388900388584
1.3043717361158795  0.25386562907515625
1.3288311858971913  0.22833285581051274
1.3459067195653915  0.2410993327960571
1.3549591269758012  0.2380172016789915
1.3493730194038815  0.20012078182429502
1.421742695901129   0.3229152659629073
1.3843302097585466  0.29620934339810656
1.4710021764039993  0.32332869118823825
1.4705124927891626  0.2641255150488259
1.5038807110653982  0.3130724788064864
1.4646913905938466  0.2934366229179702
1.4770730915996764  0.35950773140011427
1.5026556369331148  0.27116543277937555
1.4312791493203905  0.26713735167127206
1.5336734569734998  0.280426124057055
1.4520391523838043  0.2812429479819753
1.489091556933191   0.33583706291881016
1.4912934220499463  0.3377775887572879
1.597994166943762   0.307346530881904
1.5197704831759136  0.32361904862588564
1.5057321058379278  0.3128571976420964
1.5068743228912354  0.32488494385855507
1.6179769270949893  0.3451191245678168
1.5705592334270477  0.328110464955375
1.57532994945844    0.31586146945985577
1.5314915809366438  0.3062987602394006
1.6674248377482097  0.31928093247286016
1.4985948039425745  0.30352770630753667
1.5896265572971768  0.31412939013732636
1.5657107647922304  0.3101866320899183
1.5428982476393382  0.32731397582272675
1.5161404112974803  0.3323930246185367
1.5505782630708482  0.3250624650052314
1.5680744730763965  0.3210747004532156
1.5192239499754376  0.2850763940258574
1.523843593067593   0.3076514294130674
1.587789151403639   0.3243835047526843
1.6695896287759144  0.39010557776701116
1.628375894493527   0.36754122772459213
1.6195815702279408  0.3075828252757571
1.6936093933052487  0.2694185122990035
1.6209527618355222  0.3238142764364226
1.508970205982526   0.3621449770536863
1.5250074250830545  0.2978103259131056
1.6038661417033937  0.3266679082313432
1.5512801027960248  0.30252743021459133
1.5096559921900432  0.31584759729568938
1.5531676726208792  0.3240099138190636
1.506486415863037   0.30633386698445425
1.6274320466650858  0.3150217733089332
1.5895642538865407  0.32508682549657448
1.6338483194510143  0.3235574799235432
1.6292016042603388  0.2874507706196834
1.6031312975618575  0.3816437109458695
1.5399459799130757  0.35370150595647526
1.5627833869722154  0.3191655966300393
1.5656159967184067  0.3018033434249151
1.5467774487204022  0.2971903970060546
1.6591356727812026  0.3246175713760923
1.6135249667697482  0.32684060047910063
1.6163018842538197  0.29018638653923523
1.7414429750707414  0.3312810244967859
1.6356204350789387  0.3465887721433132
1.6283581886026595  0.38616540130672783
1.6028110980987549  0.29953326152084314
1.5280815611282985  0.33191622273310795
1.6380738731887605  0.340924639629944853
1.5987187839216657  0.3529138336082379
1.6009811908006668  0.34046636030364162
1.6275519265068903  0.3071181749869205
1.6589921282397375  0.3228708037145999
1.666744566626019   0.3320548458012129
1.5864406641986635  0.29798688692794284
1.581232723262575   0.27494055937358697
1.619262609216902   0.3421504177193783
1.6058652384413614  0.3195334226190607
1.6019294261932373  0.3287816926863672
1.6491406824853685  0.328853070117028726
1.663990467786789   0.29279453540912315
1.7043525808387332  0.28606731759457765
1.6504919446176953  0.34738294198612574
1.5223758651150598  0.3222431549846677
1.666570547554228   0.3186812364199632
1.6899475422170427  0.36353018040432716
1.6471469104290009  0.3193425780883861
1.6196566157870822  0.3574515893271143
1.664455619123247   0.32093288367777576
1.66881643070115    0.3404716377151712
1.6853840814696417  0.32994892497592735
1.612631196777026   0.36970815699045895
1.6282274458143446  0.3471595459726519
1.6212168203459845  0.327702660300853263


==> new_results/Rev1/fig_pred/15_lstm.txt <==
x           y
1 0.02
2 0.018
3 0.016
4 0.0143
5 0.0129
6 0.0117
7 0.011
8 0.0103
9 0.0096
10 0.0087
11 0.0079
12 0.007

==> new_results/Rev1/fig_pred/15_raw.txt <==
x       y
1 0.0302
2 0.0257
3 0.021
4 0.02
5 0.017
6 0.016
7 0.0146
8 0.013
9 0.0123
10 0.0113
11 0.0101
12 0.00944993967459172205

==> new_results/Rev1/fig_pred/5_lstm.txt <==
x           y
1   0.042
2   0.037
3   0.0301
4   0.0288
5   0.0248
6   0.022
7   0.0202
8   0.018
9   0.0159
10   0.0143
11   0.0135
12   0.0125

==> new_results/Rev1/fig_pred/5_raw.txt <==
x           y
1 0.0514
2 0.0463
3 0.0386
4 0.03177
5 0.0296
6 0.02737
7 0.02473
8 0.02313469552038832776
9 0.02212433947504631636
10 0.0191126392677891361
11 0.01810695678186290879
12 0.0179826988149847863

==> new_results/Rev1/new_exp_class.txt <==
SNR    MI_UEP    Fixed_UEP    EEP
0      0.847981  0.813709     0.788938
1      0.869698  0.841534     0.816763
2      0.893112  0.853750     0.821513
3      0.915847  0.873431     0.867662
4      0.920937  0.886664     0.873431
5      0.930098  0.897184     0.886166
6      0.940278  0.903291     0.890058
7      0.941296  0.908916     0.908381
8      0.947065  0.911435     0.913811
9      0.946047  0.912793     0.914078
10     0.951137  0.918222     0.915847
